About a combinatorial problem with $n$ seats and $n$ people

If you want to fill $n \in \mathbb{N}$ seats in succession with $n$ people and the rule that each person chooses one of the seats with the maximum distance to an occupied seat, then you can ask yourself how many possibilities there are for this. In this paper, based on initially mentioned ideas, a formula for the number of these possibilities will be found. In addition, a lower and upper bound for this formula will be given. Finally, formulas for the OEIS sequences A166079, A095236, A095240 and A095912 and an extension of the initial problem are derived.

==> b_n,k/b_n,1.csv <==
1;0
2;1
3;1
4;2
5;2
6;3
7;4
8;4
9;4
10;5
11;6
12;7
13;8
14;8
15;8
16;8
17;8
18;9
19;10
20;11
21;12
22;13
23;14
24;15
25;16
26;16
27;16
28;16
29;16
30;16
31;16
32;16
33;16
34;17
35;18
36;19
37;20
38;21
39;22
40;23
41;24
42;25
43;26
44;27
45;28
46;29
47;30
48;31
49;32
50;32
51;32
52;32
53;32
54;32
55;32
56;32
57;32
58;32
59;32
60;32
61;32
62;32
63;32
64;32
65;32
66;33
67;34
68;35
69;36
70;37
71;38
72;39
73;40
74;41
75;42
76;43
77;44
78;45
79;46
80;47
81;48
82;49
83;50
84;51
85;52
86;53
87;54
88;55
89;56
90;57
91;58
92;59
93;60
94;61
95;62
96;63
97;64
98;64
99;64
100;64
101;64
102;64
103;64
104;64
105;64
106;64
107;64
108;64
109;64
110;64
111;64
112;64
113;64
114;64
115;64
116;64
117;64
118;64
119;64
120;64
121;64
122;64
123;64
124;64
125;64
126;64
127;64
128;64
129;64
130;65
131;66
132;67
133;68
134;69
135;70
136;71
137;72
138;73
139;74
140;75
141;76
142;77
143;78
144;79
145;80
146;81
147;82
148;83
149;84
150;85
151;86
152;87
153;88
154;89
155;90
156;91
157;92
158;93
159;94
160;95
161;96
162;97
163;98
164;99
165;100
166;101
167;102
168;103
169;104
170;105
171;106
172;107
173;108
174;109
175;110
176;111
177;112
178;113
179;114
180;115
181;116
182;117
183;118
184;119
185;120
186;121
187;122
188;123
189;124
190;125
191;126
192;127
193;128
194;128
195;128
196;128
197;128
198;128
199;128
200;128
201;128
202;128
203;128
204;128
205;128
206;128
207;128
208;128
209;128
210;128
211;128
212;128
213;128
214;128
215;128
216;128
217;128
218;128
219;128
220;128
221;128
222;128
223;128
224;128
225;128
226;128
227;128
228;128
229;128
230;128
231;128
232;128
233;128
234;128
235;128
236;128
237;128
238;128
239;128
240;128
241;128
242;128
243;128
244;128
245;128
246;128
247;128
248;128
249;128
250;128
251;128
252;128
253;128
254;128
255;128
256;128
257;128
258;129
259;130
260;131
261;132
262;133
263;134
264;135
265;136
266;137
267;138
268;139
269;140
270;141
271;142
272;143
273;144
274;145
275;146
276;147
277;148
278;149
279;150
280;151
281;152
282;153
283;154
284;155
285;156
286;157
287;158
288;159
289;160
290;161
291;162
292;163
293;164
294;165
295;166
296;167
297;168
298;169
299;170
300;171
301;172
302;173
303;174
304;175
305;176
306;177
307;178
308;179
309;180
310;181
311;182
312;183
313;184
314;185
315;186
316;187
317;188
318;189
319;190
320;191
321;192
322;193
323;194
324;195
325;196
326;197
327;198
328;199
329;200
330;201
331;202
332;203
333;204
334;205
335;206
336;207
337;208
338;209
339;210
340;211
341;212
342;213
343;214
344;215
345;216
346;217
347;218
348;219
349;220
350;221
351;222
352;223
353;224
354;225
355;226
356;227
357;228
358;229
359;230
360;231
361;232
362;233
363;234
364;235
365;236
366;237
367;238
368;239
369;240
370;241
371;242
372;243
373;244
374;245
375;246
376;247
377;248
378;249
379;250
380;251
381;252
382;253
383;254
384;255
385;256
386;256
387;256
388;256
389;256
390;256
391;256
392;256
393;256
394;256
395;256
396;256
397;256
398;256
399;256
400;256


==> b_n,k/b_n,2.csv <==
1;0
2;0
3;1
4;0
5;1
6;1
7;0
8;1
9;2
10;2
11;2
12;1
13;0
14;1
15;2
16;3
17;4
18;4
19;4
20;4
21;4
22;3
23;2
24;1
25;0
26;1
27;2
28;3
29;4
30;5
31;6
32;7
33;8
34;8
35;8
36;8
37;8
38;8
39;8
40;8
41;8
42;7
43;6
44;5
45;4
46;3
47;2
48;1
49;0
50;1
51;2
52;3
53;4
54;5
55;6
56;7
57;8
58;9
59;10
60;11
61;12
62;13
63;14
64;15
65;16
66;16
67;16
68;16
69;16
70;16
71;16
72;16
73;16
74;16
75;16
76;16
77;16
78;16
79;16
80;16
81;16
82;15
83;14
84;13
85;12
86;11
87;10
88;9
89;8
90;7
91;6
92;5
93;4
94;3
95;2
96;1
97;0
98;1
99;2
100;3
101;4
102;5
103;6
104;7
105;8
106;9
107;10
108;11
109;12
110;13
111;14
112;15
113;16
114;17
115;18
116;19
117;20
118;21
119;22
120;23
121;24
122;25
123;26
124;27
125;28
126;29
127;30
128;31
129;32
130;32
131;32
132;32
133;32
134;32
135;32
136;32
137;32
138;32
139;32
140;32
141;32
142;32
143;32
144;32
145;32
146;32
147;32
148;32
149;32
150;32
151;32
152;32
153;32
154;32
155;32
156;32
157;32
158;32
159;32
160;32
161;32
162;31
163;30
164;29
165;28
166;27
167;26
168;25
169;24
170;23
171;22
172;21
173;20
174;19
175;18
176;17
177;16
178;15
179;14
180;13
181;12
182;11
183;10
184;9
185;8
186;7
187;6
188;5
189;4
190;3
191;2
192;1
193;0
194;1
195;2
196;3
197;4
198;5
199;6
200;7
201;8
202;9
203;10
204;11
205;12
206;13
207;14
208;15
209;16
210;17
211;18
212;19
213;20
214;21
215;22
216;23
217;24
218;25
219;26
220;27
221;28
222;29
223;30
224;31
225;32
226;33
227;34
228;35
229;36
230;37
231;38
232;39
233;40
234;41
235;42
236;43
237;44
238;45
239;46
240;47
241;48
242;49
243;50
244;51
245;52
246;53
247;54
248;55
249;56
250;57
251;58
252;59
253;60
254;61
255;62
256;63
257;64
258;64
259;64
260;64
261;64
262;64
263;64
264;64
265;64
266;64
267;64
268;64
269;64
270;64
271;64
272;64
273;64
274;64
275;64
276;64
277;64
278;64
279;64
280;64
281;64
282;64
283;64
284;64
285;64
286;64
287;64
288;64
289;64
290;64
291;64
292;64
293;64
294;64
295;64
296;64
297;64
298;64
299;64
300;64
301;64
302;64
303;64
304;64
305;64
306;64
307;64
308;64
309;64
310;64
311;64
312;64
313;64
314;64
315;64
316;64
317;64
318;64
319;64
320;64
321;64
322;63
323;62
324;61
325;60
326;59
327;58
328;57
329;56
330;55
331;54
332;53
333;52
334;51
335;50
336;49
337;48
338;47
339;46
340;45
341;44
342;43
343;42
344;41
345;40
346;39
347;38
348;37
349;36
350;35
351;34
352;33
353;32
354;31
355;30
356;29
357;28
358;27
359;26
360;25
361;24
362;23
363;22
364;21
365;20
366;19
367;18
368;17
369;16
370;15
371;14
372;13
373;12
374;11
375;10
376;9
377;8
378;7
379;6
380;5
381;4
382;3
383;2
384;1
385;0
386;1
387;2
388;3
389;4
390;5
391;6
392;7
393;8
394;9
395;10
396;11
397;12
398;13
399;14
400;15


==> b_n,k/b_n,3.csv <==
1;0
2;0
3;0
4;1
5;0
6;0
7;1
8;1
9;0
10;0
11;0
12;1
13;2
14;2
15;2
16;1
17;0
18;0
19;0
20;0
21;0
22;1
23;2
24;3
25;4
26;4
27;4
28;4
29;4
30;3
31;2
32;1
33;0
34;0
35;0
36;0
37;0
38;0
39;0
40;0
41;0
42;1
43;2
44;3
45;4
46;5
47;6
48;7
49;8
50;8
51;8
52;8
53;8
54;8
55;8
56;8
57;8
58;7
59;6
60;5
61;4
62;3
63;2
64;1
65;0
66;0
67;0
68;0
69;0
70;0
71;0
72;0
73;0
74;0
75;0
76;0
77;0
78;0
79;0
80;0
81;0
82;1
83;2
84;3
85;4
86;5
87;6
88;7
89;8
90;9
91;10
92;11
93;12
94;13
95;14
96;15
97;16
98;16
99;16
100;16
101;16
102;16
103;16
104;16
105;16
106;16
107;16
108;16
109;16
110;16
111;16
112;16
113;16
114;15
115;14
116;13
117;12
118;11
119;10
120;9
121;8
122;7
123;6
124;5
125;4
126;3
127;2
128;1
129;0
130;0
131;0
132;0
133;0
134;0
135;0
136;0
137;0
138;0
139;0
140;0
141;0
142;0
143;0
144;0
145;0
146;0
147;0
148;0
149;0
150;0
151;0
152;0
153;0
154;0
155;0
156;0
157;0
158;0
159;0
160;0
161;0
162;1
163;2
164;3
165;4
166;5
167;6
168;7
169;8
170;9
171;10
172;11
173;12
174;13
175;14
176;15
177;16
178;17
179;18
180;19
181;20
182;21
183;22
184;23
185;24
186;25
187;26
188;27
189;28
190;29
191;30
192;31
193;32
194;32
195;32
196;32
197;32
198;32
199;32
200;32
201;32
202;32
203;32
204;32
205;32
206;32
207;32
208;32
209;32
210;32
211;32
212;32
213;32
214;32
215;32
216;32
217;32
218;32
219;32
220;32
221;32
222;32
223;32
224;32
225;32
226;31
227;30
228;29
229;28
230;27
231;26
232;25
233;24
234;23
235;22
236;21
237;20
238;19
239;18
240;17
241;16
242;15
243;14
244;13
245;12
246;11
247;10
248;9
249;8
250;7
251;6
252;5
253;4
254;3
255;2
256;1
257;0
258;0
259;0
260;0
261;0
262;0
263;0
264;0
265;0
266;0
267;0
268;0
269;0
270;0
271;0
272;0
273;0
274;0
275;0
276;0
277;0
278;0
279;0
280;0
281;0
282;0
283;0
284;0
285;0
286;0
287;0
288;0
289;0
290;0
291;0
292;0
293;0
294;0
295;0
296;0
297;0
298;0
299;0
300;0
301;0
302;0
303;0
304;0
305;0
306;0
307;0
308;0
309;0
310;0
311;0
312;0
313;0
314;0
315;0
316;0
317;0
318;0
319;0
320;0
321;0
322;1
323;2
324;3
325;4
326;5
327;6
328;7
329;8
330;9
331;10
332;11
333;12
334;13
335;14
336;15
337;16
338;17
339;18
340;19
341;20
342;21
343;22
344;23
345;24
346;25
347;26
348;27
349;28
350;29
351;30
352;31
353;32
354;33
355;34
356;35
357;36
358;37
359;38
360;39
361;40
362;41
363;42
364;43
365;44
366;45
367;46
368;47
369;48
370;49
371;50
372;51
373;52
374;53
375;54
376;55
377;56
378;57
379;58
380;59
381;60
382;61
383;62
384;63
385;64
386;64
387;64
388;64
389;64
390;64
391;64
392;64
393;64
394;64
395;64
396;64
397;64
398;64
399;64
400;64


==> b_n,k/b_n,4.csv <==
1;0
2;0
3;0
4;0
5;1
6;0
7;0
8;0
9;1
10;1
11;0
12;0
13;0
14;0
15;0
16;1
17;2
18;2
19;2
20;1
21;0
22;0
23;0
24;0
25;0
26;0
27;0
28;0
29;0
30;1
31;2
32;3
33;4
34;4
35;4
36;4
37;4
38;3
39;2
40;1
41;0
42;0
43;0
44;0
45;0
46;0
47;0
48;0
49;0
50;0
51;0
52;0
53;0
54;0
55;0
56;0
57;0
58;1
59;2
60;3
61;4
62;5
63;6
64;7
65;8
66;8
67;8
68;8
69;8
70;8
71;8
72;8
73;8
74;7
75;6
76;5
77;4
78;3
79;2
80;1
81;0
82;0
83;0
84;0
85;0
86;0
87;0
88;0
89;0
90;0
91;0
92;0
93;0
94;0
95;0
96;0
97;0
98;0
99;0
100;0
101;0
102;0
103;0
104;0
105;0
106;0
107;0
108;0
109;0
110;0
111;0
112;0
113;0
114;1
115;2
116;3
117;4
118;5
119;6
120;7
121;8
122;9
123;10
124;11
125;12
126;13
127;14
128;15
129;16
130;16
131;16
132;16
133;16
134;16
135;16
136;16
137;16
138;16
139;16
140;16
141;16
142;16
143;16
144;16
145;16
146;15
147;14
148;13
149;12
150;11
151;10
152;9
153;8
154;7
155;6
156;5
157;4
158;3
159;2
160;1
161;0
162;0
163;0
164;0
165;0
166;0
167;0
168;0
169;0
170;0
171;0
172;0
173;0
174;0
175;0
176;0
177;0
178;0
179;0
180;0
181;0
182;0
183;0
184;0
185;0
186;0
187;0
188;0
189;0
190;0
191;0
192;0
193;0
194;0
195;0
196;0
197;0
198;0
199;0
200;0
201;0
202;0
203;0
204;0
205;0
206;0
207;0
208;0
209;0
210;0
211;0
212;0
213;0
214;0
215;0
216;0
217;0
218;0
219;0
220;0
221;0
222;0
223;0
224;0
225;0
226;1
227;2
228;3
229;4
230;5
231;6
232;7
233;8
234;9
235;10
236;11
237;12
238;13
239;14
240;15
241;16
242;17
243;18
244;19
245;20
246;21
247;22
248;23
249;24
250;25
251;26
252;27
253;28
254;29
255;30
256;31
257;32
258;32
259;32
260;32
261;32
262;32
263;32
264;32
265;32
266;32
267;32
268;32
269;32
270;32
271;32
272;32
273;32
274;32
275;32
276;32
277;32
278;32
279;32
280;32
281;32
282;32
283;32
284;32
285;32
286;32
287;32
288;32
289;32
290;31
291;30
292;29
293;28
294;27
295;26
296;25
297;24
298;23
299;22
300;21
301;20
302;19
303;18
304;17
305;16
306;15
307;14
308;13
309;12
310;11
311;10
312;9
313;8
314;7
315;6
316;5
317;4
318;3
319;2
320;1
321;0
322;0
323;0
324;0
325;0
326;0
327;0
328;0
329;0
330;0
331;0
332;0
333;0
334;0
335;0
336;0
337;0
338;0
339;0
340;0
341;0
342;0
343;0
344;0
345;0
346;0
347;0
348;0
349;0
350;0
351;0
352;0
353;0
354;0
355;0
356;0
357;0
358;0
359;0
360;0
361;0
362;0
363;0
364;0
365;0
366;0
367;0
368;0
369;0
370;0
371;0
372;0
373;0
374;0
375;0
376;0
377;0
378;0
379;0
380;0
381;0
382;0
383;0
384;0
385;0
386;0
387;0
388;0
389;0
390;0
391;0
392;0
393;0
394;0
395;0
396;0
397;0
398;0
399;0
400;0


==> d_n,k/d_n,2.csv <==
1;0
2;0
3;0
4;0
5;0
6;1
7;0
8;0
9;0
10;1
11;2
12;1
13;0
14;0
15;0
16;0
17;0
18;1
19;2
20;3
21;4
22;3
23;2
24;1
25;0
26;0
27;0
28;0
29;0
30;0
31;0
32;0
33;0
34;1
35;2
36;3
37;4
38;5
39;6
40;7
41;8
42;7
43;6
44;5
45;4
46;3
47;2
48;1
49;0
50;0
51;0
52;0
53;0
54;0
55;0
56;0
57;0
58;0
59;0
60;0
61;0
62;0
63;0
64;0
65;0
66;1
67;2
68;3
69;4
70;5
71;6
72;7
73;8
74;9
75;10
76;11
77;12
78;13
79;14
80;15
81;16
82;15
83;14
84;13
85;12
86;11
87;10
88;9
89;8
90;7
91;6
92;5
93;4
94;3
95;2
96;1
97;0
98;0
99;0
100;0
101;0
102;0
103;0
104;0
105;0
106;0
107;0
108;0
109;0
110;0
111;0
112;0
113;0
114;0
115;0
116;0
117;0
118;0
119;0
120;0
121;0
122;0
123;0
124;0
125;0
126;0
127;0
128;0
129;0
130;1
131;2
132;3
133;4
134;5
135;6
136;7
137;8
138;9
139;10
140;11
141;12
142;13
143;14
144;15
145;16
146;17
147;18
148;19
149;20
150;21
151;22
152;23
153;24
154;25
155;26
156;27
157;28
158;29
159;30
160;31
161;32
162;31
163;30
164;29
165;28
166;27
167;26
168;25
169;24
170;23
171;22
172;21
173;20
174;19
175;18
176;17
177;16
178;15
179;14
180;13
181;12
182;11
183;10
184;9
185;8
186;7
187;6
188;5
189;4
190;3
191;2
192;1
193;0
194;0
195;0
196;0
197;0
198;0
199;0
200;0
201;0
202;0
203;0
204;0
205;0
206;0
207;0
208;0
209;0
210;0
211;0
212;0
213;0
214;0
215;0
216;0
217;0
218;0
219;0
220;0
221;0
222;0
223;0
224;0
225;0
226;0
227;0
228;0
229;0
230;0
231;0
232;0
233;0
234;0
235;0
236;0
237;0
238;0
239;0
240;0
241;0
242;0
243;0
244;0
245;0
246;0
247;0
248;0
249;0
250;0
251;0
252;0
253;0
254;0
255;0
256;0
257;0
258;1
259;2
260;3
261;4
262;5
263;6
264;7
265;8
266;9
267;10
268;11
269;12
270;13
271;14
272;15
273;16
274;17
275;18
276;19
277;20
278;21
279;22
280;23
281;24
282;25
283;26
284;27
285;28
286;29
287;30
288;31
289;32
290;33
291;34
292;35
293;36
294;37
295;38
296;39
297;40
298;41
299;42
300;43
301;44
302;45
303;46
304;47
305;48
306;49
307;50
308;51
309;52
310;53
311;54
312;55
313;56
314;57
315;58
316;59
317;60
318;61
319;62
320;63
321;64
322;63
323;62
324;61
325;60
326;59
327;58
328;57
329;56
330;55
331;54
332;53
333;52
334;51
335;50
336;49
337;48
338;47
339;46
340;45
341;44
342;43
343;42
344;41
345;40
346;39
347;38
348;37
349;36
350;35
351;34
352;33
353;32
354;31
355;30
356;29
357;28
358;27
359;26
360;25
361;24
362;23
363;22
364;21
365;20
366;19
367;18
368;17
369;16
370;15
371;14
372;13
373;12
374;11
375;10
376;9
377;8
378;7
379;6
380;5
381;4
382;3
383;2
384;1
385;0
386;0
387;0
388;0
389;0
390;0
391;0
392;0
393;0
394;0
395;0
396;0
397;0
398;0
399;0
400;0


==> d_n,k/d_n,3.csv <==
1;0
2;0
3;0
4;0
5;0
6;0
7;0
8;1
9;0
10;0
11;0
12;0
13;0
14;1
15;2
16;1
17;0
18;0
19;0
20;0
21;0
22;0
23;0
24;0
25;0
26;1
27;2
28;3
29;4
30;3
31;2
32;1
33;0
34;0
35;0
36;0
37;0
38;0
39;0
40;0
41;0
42;0
43;0
44;0
45;0
46;0
47;0
48;0
49;0
50;1
51;2
52;3
53;4
54;5
55;6
56;7
57;8
58;7
59;6
60;5
61;4
62;3
63;2
64;1
65;0
66;0
67;0
68;0
69;0
70;0
71;0
72;0
73;0
74;0
75;0
76;0
77;0
78;0
79;0
80;0
81;0
82;0
83;0
84;0
85;0
86;0
87;0
88;0
89;0
90;0
91;0
92;0
93;0
94;0
95;0
96;0
97;0
98;1
99;2
100;3
101;4
102;5
103;6
104;7
105;8
106;9
107;10
108;11
109;12
110;13
111;14
112;15
113;16
114;15
115;14
116;13
117;12
118;11
119;10
120;9
121;8
122;7
123;6
124;5
125;4
126;3
127;2
128;1
129;0
130;0
131;0
132;0
133;0
134;0
135;0
136;0
137;0
138;0
139;0
140;0
141;0
142;0
143;0
144;0
145;0
146;0
147;0
148;0
149;0
150;0
151;0
152;0
153;0
154;0
155;0
156;0
157;0
158;0
159;0
160;0
161;0
162;0
163;0
164;0
165;0
166;0
167;0
168;0
169;0
170;0
171;0
172;0
173;0
174;0
175;0
176;0
177;0
178;0
179;0
180;0
181;0
182;0
183;0
184;0
185;0
186;0
187;0
188;0
189;0
190;0
191;0
192;0
193;0
194;1
195;2
196;3
197;4
198;5
199;6
200;7
201;8
202;9
203;10
204;11
205;12
206;13
207;14
208;15
209;16
210;17
211;18
212;19
213;20
214;21
215;22
216;23
217;24
218;25
219;26
220;27
221;28
222;29
223;30
224;31
225;32
226;31
227;30
228;29
229;28
230;27
231;26
232;25
233;24
234;23
235;22
236;21
237;20
238;19
239;18
240;17
241;16
242;15
243;14
244;13
245;12
246;11
247;10
248;9
249;8
250;7
251;6
252;5
253;4
254;3
255;2
256;1
257;0
258;0
259;0
260;0
261;0
262;0
263;0
264;0
265;0
266;0
267;0
268;0
269;0
270;0
271;0
272;0
273;0
274;0
275;0
276;0
277;0
278;0
279;0
280;0
281;0
282;0
283;0
284;0
285;0
286;0
287;0
288;0
289;0
290;0
291;0
292;0
293;0
294;0
295;0
296;0
297;0
298;0
299;0
300;0
301;0
302;0
303;0
304;0
305;0
306;0
307;0
308;0
309;0
310;0
311;0
312;0
313;0
314;0
315;0
316;0
317;0
318;0
319;0
320;0
321;0
322;0
323;0
324;0
325;0
326;0
327;0
328;0
329;0
330;0
331;0
332;0
333;0
334;0
335;0
336;0
337;0
338;0
339;0
340;0
341;0
342;0
343;0
344;0
345;0
346;0
347;0
348;0
349;0
350;0
351;0
352;0
353;0
354;0
355;0
356;0
357;0
358;0
359;0
360;0
361;0
362;0
363;0
364;0
365;0
366;0
367;0
368;0
369;0
370;0
371;0
372;0
373;0
374;0
375;0
376;0
377;0
378;0
379;0
380;0
381;0
382;0
383;0
384;0
385;0
386;1
387;2
388;3
389;4
390;5
391;6
392;7
393;8
394;9
395;10
396;11
397;12
398;13
399;14
400;15


==> d_n,k/d_n,4.csv <==
1;0
2;0
3;0
4;0
5;0
6;0
7;0
8;0
9;0
10;1
11;0
12;0
13;0
14;0
15;0
16;0
17;0
18;1
19;2
20;1
21;0
22;0
23;0
24;0
25;0
26;0
27;0
28;0
29;0
30;0
31;0
32;0
33;0
34;1
35;2
36;3
37;4
38;3
39;2
40;1
41;0
42;0
43;0
44;0
45;0
46;0
47;0
48;0
49;0
50;0
51;0
52;0
53;0
54;0
55;0
56;0
57;0
58;0
59;0
60;0
61;0
62;0
63;0
64;0
65;0
66;1
67;2
68;3
69;4
70;5
71;6
72;7
73;8
74;7
75;6
76;5
77;4
78;3
79;2
80;1
81;0
82;0
83;0
84;0
85;0
86;0
87;0
88;0
89;0
90;0
91;0
92;0
93;0
94;0
95;0
96;0
97;0
98;0
99;0
100;0
101;0
102;0
103;0
104;0
105;0
106;0
107;0
108;0
109;0
110;0
111;0
112;0
113;0
114;0
115;0
116;0
117;0
118;0
119;0
120;0
121;0
122;0
123;0
124;0
125;0
126;0
127;0
128;0
129;0
130;1
131;2
132;3
133;4
134;5
135;6
136;7
137;8
138;9
139;10
140;11
141;12
142;13
143;14
144;15
145;16
146;15
147;14
148;13
149;12
150;11
151;10
152;9
153;8
154;7
155;6
156;5
157;4
158;3
159;2
160;1
161;0
162;0
163;0
164;0
165;0
166;0
167;0
168;0
169;0
170;0
171;0
172;0
173;0
174;0
175;0
176;0
177;0
178;0
179;0
180;0
181;0
182;0
183;0
184;0
185;0
186;0
187;0
188;0
189;0
190;0
191;0
192;0
193;0
194;0
195;0
196;0
197;0
198;0
199;0
200;0
201;0
202;0
203;0
204;0
205;0
206;0
207;0
208;0
209;0
210;0
211;0
212;0
213;0
214;0
215;0
216;0
217;0
218;0
219;0
220;0
221;0
222;0
223;0
224;0
225;0
226;0
227;0
228;0
229;0
230;0
231;0
232;0
233;0
234;0
235;0
236;0
237;0
238;0
239;0
240;0
241;0
242;0
243;0
244;0
245;0
246;0
247;0
248;0
249;0
250;0
251;0
252;0
253;0
254;0
255;0
256;0
257;0
258;1
259;2
260;3
261;4
262;5
263;6
264;7
265;8
266;9
267;10
268;11
269;12
270;13
271;14
272;15
273;16
274;17
275;18
276;19
277;20
278;21
279;22
280;23
281;24
282;25
283;26
284;27
285;28
286;29
287;30
288;31
289;32
290;31
291;30
292;29
293;28
294;27
295;26
296;25
297;24
298;23
299;22
300;21
301;20
302;19
303;18
304;17
305;16
306;15
307;14
308;13
309;12
310;11
311;10
312;9
313;8
314;7
315;6
316;5
317;4
318;3
319;2
320;1
321;0
322;0
323;0
324;0
325;0
326;0
327;0
328;0
329;0
330;0
331;0
332;0
333;0
334;0
335;0
336;0
337;0
338;0
339;0
340;0
341;0
342;0
343;0
344;0
345;0
346;0
347;0
348;0
349;0
350;0
351;0
352;0
353;0
354;0
355;0
356;0
357;0
358;0
359;0
360;0
361;0
362;0
363;0
364;0
365;0
366;0
367;0
368;0
369;0
370;0
371;0
372;0
373;0
374;0
375;0
376;0
377;0
378;0
379;0
380;0
381;0
382;0
383;0
384;0
385;0
386;0
387;0
388;0
389;0
390;0
391;0
392;0
393;0
394;0
395;0
396;0
397;0
398;0
399;0
400;0

